Translate to Disambiguate: Zero-shot Multilingual Word Sense Disambiguation with Pretrained Language Models

Pretrained Language Models (PLMs) learn rich cross-lingual knowledge and can be finetuned to perform well on diverse tasks such as translation and multilingual word sense disambiguation (WSD). However, they often struggle at disambiguating word sense in a zero-shot setting. To better understand this contrast, we present a new study investigating how well PLMs capture cross-lingual word sense with Contextual Word-Level Translation (C-WLT), an extension of word-level translation that prompts the model to translate a given word in context. We find that as the model size increases, PLMs encode more cross-lingual word sense knowledge and better use context to improve WLT performance. Building on C-WLT, we introduce a zero-shot approach for WSD, tested on 18 languages from the XL-WSD dataset. Our method outperforms fully supervised baselines on recall for many evaluation languages without additional training or finetuning. This study presents a first step towards understanding how to best leverage the cross-lingual knowledge inside PLMs for robust zero-shot reasoning in any language.

==> template.txt <==
"Chinese":
    在"<sentence>"这句话中, "<source word>"这个词翻译成<target lang>为
"English":
    In the sentence "<sentence>", the word "<source word>" is translated into <target lang> as 
"Spanish":
    En la oración "<sentence>", la palabra "<source word>" se traduce al <target lang> como 
"Catalan":
    A la frase "<sentence>", la paraula "<source word>" es tradueix <target lang> com a 
"Basque":
    "<sentence>" esaldian, "<source word>" <target lang> [target word] gisa itzultzen da
"German":
    In dem Satz „<sentence>“ bedeutet das Wort „<source word>“ ins <target lang> als 
"Estonian":
    Lauses "<sentence>" tõlgitakse sõna "<source word>" <target lang> keelde kui 
"French":
    Dans la phrase "<sentence>", le mot "<source word>" se traduit en <target lang> par 
"Bulgarian":
    В изречението „<sentence>“ думата „<source word>“ се превежда на <target lang> като 
"Croatian":
    U rečenici "<sentence>", riječ "<source word>" prevedena je na <target lang> kao 
"Danish":
    I sætningen "<sentence>" oversættes ordet "<source word>" til <target lang> som "
"Dutch":
    In de zin "<sentence>" vertaalt het woord "<source word>" zich in het <target lang> als "
"Galician":
    Na frase "<sentence>", a palabra "<source word>" tradúcese ao <target lang> como "
"Hungarian":
    A "<sentence>" mondatban fordítsa le a "<source word>" szót <target lang>
"Italian":
    Nella frase "<sentence>", la parola "<source word>" si traduce in <target lang> come
"Japanese":
    「<sentence>」という文で、「<source word>」という単語は<target lang>に訳すと [target word] となります
"Slovenian":
    V stavku "<sentence>" se beseda "<source word>" v <target lang> prevede kot
"Korean":
    "<sentence>"이라는 문장에서 "<source word>"이라는 단어는 <target lang> [target word]로 번역됩니다
    for i in range(len(target_word_list)):
        target_word_list[i] += "로 번역됩니다"

lang_dict = {
    "Chinese": {"English": "英语", "Spanish": "西班牙语"},
    "Spanish": {"English": "inglés", "Chinese": "Chino"},
    "Catalan": {"English": "a l'anglès", "Chinese": "al xinès", "Spanish": "a l'espanyol"},
    "Basque": {"English": "ingelesera", "Chinese": "txinerera", "Spanish": "gaztelaniara"},
    "German": {"English": "Englische", "Chinese": "Chinesische", "Spanish": "Spanische"},
    "Estonian": {"English": "inglise", "Chinese": "hiina", "Spanish": "hispaania"},
    "French": {"English": "anglais", "Chinese": "chinois", "Spanish": "espagnol"},
    "Bulgarian": {"English": "английски", "Chinese": "китайски", "Spanish": "испански"},
    "Croatian": {"English": "engleski", "Chinese": "kineski", "Spanish": "španjolski"},
    "Danish": {"English": "engelsk", "Chinese": "kinesisk", "Spanish": "spansk"},
    "Dutch": {"English": "Engels", "Chinese": "Chinees", "Spanish": "Spaans"},
    "Galician": {"English": "inglês", "Chinese": "chinês", "Spanish": "español"},
    "Hungarian": {"English": "angolra", "Chinese": "kínaira", "Spanish": "spanyolra"},
    "Italian": {"English": "inglese", "Chinese": "cinese", "Spanish": "spagnolo"},
    "Japanese": {"English": "英語", "Chinese": "中国語", "Spanish": "ペイン語"},
    "Korean": {"English": "영어로", "Chinese": "중국어로", "Spanish": "스페인어로"},
    "Slovenian": {"English": "angleščino", "Chinese": "kitajščino", "Spanish": "španščino"},
    "Chinese": {"Spanish": "西班牙语", "English": "English"}
}
